New Structures in the $J/\psi$ $J/\psi$ Mass Spectrum at CMS

A search is reported for structures near the $J/\psi$ $J/\psi$ mass threshold using a dataset of proton-proton collisions at $\sqrt{s} \: =13 \: \mathrm{TeV} $ recorded with the CMS detector at the LHC, corresponding to an integrated luminosity of about $135 \: \mathrm{fb^{-1}}$. Two structures are observed with a significance exceeding $5\sigma$ and evidence of an additional structure is reported with a local significance of $4.7\sigma$.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

